Resolving Ambiguities in the Inferred Star Formation Histories of Intense [O III] Emitters in the Reionisation Era

Early JWST spectroscopic campaigns have confirmed the presence of strong [O III] line-emitting galaxies in the redshift interval $7<z<9$. Although deduced earlier from Spitzer photometry as indicative of young stellar populations, some studies suggested the relevant photometric excesses attributed to [O III] emission could, in part, be due to Balmer breaks arising from older stars. We demonstrate that this is likely the case by exploiting medium-band near-infrared JWST photometry in the Hubble Ultra Deep Field. We locate a sample of 6 galaxies with redshifts 8.2$<z<$8.6 for which the relevant medium-band filters enables us to separate the contributions of [O III] emission and a Balmer break, thereby breaking earlier degeneracies of interpretation. The technique is particularly valuable since it provides photometric redshifts whose precision, $\Delta\,z\simeq\,\pm0.08$, approaches that of spectroscopic campaigns now underway with JWST. Although some sources are young, a third of our sample have prominent Balmer breaks consistent with stellar ages of $\geq$150 Myr. Our results indicate that even intense [O III] emitters experienced episodes of earlier star formation to $z\sim$10 and beyond, as is now being independently deduced from direct detection of the progenitors of similar systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
